BAXTER: Bi-modal Aerial-Terrestrial Hybrid Vehicle for Long-endurance Versatile Mobility: Preprint Version

Unmanned aerial vehicles are rapidly evolving within the field of robotics. However, their performance is often limited by payload capacity, operational time, and robustness to impact and collision. These limitations of aerial vehicles become more acute for missions in challenging environments such as subterranean structures which may require extended autonomous operation in confined spaces. While software solutions for aerial robots are developing rapidly, improvements to hardware are critical to applying advanced planners and algorithms in large and dangerous environments where the short range and high susceptibility to collisions of most modern aerial robots make applications in realistic subterranean missions infeasible. To provide such hardware capabilities, one needs to design and implement a hardware solution that takes into the account the Size, Weight, and Power (SWaP) constraints. This work focuses on providing a robust and versatile hybrid platform that improves payload capacity, operation time, endurance, and versatility. The Bi-modal Aerial and Terrestrial hybrid vehicle (BAXTER) is a solution that provides two modes of operation, aerial and terrestrial. BAXTER employs two novel hardware mechanisms: the M-Suspension and the Decoupled Transmission which together provide resilience during landing and crashes and efficient terrestrial operation. Extensive flight tests were conducted to characterize the vehicle's capabilities, including robustness and endurance. Additionally, we propose Agile Mode Transfer (AMT), a transition from aerial to terrestrial operation that seeks to minimize impulses during impact to the ground which is a quick and simple transition process that exploits BAXTER's resilience to impact.

==> BAXTER_Full_Paper/discussions.txt <==
Revisions and Discussions

Comments on Extended Abstract
    ----------------------------------
    Thomas, 20200629 Review
    1. Clear term needed for "Change of modes from aerial to terrestrial"
    -> updated document to use "mode transition"
    
    2. Line 89: "first to implement"
    -> cleared ambiguity to specify which aspect of hardware was first to be implemented in BAXTER, suspension, etc. 
    
    3. Clarification on testing.
    -> some "unofficial tests" were done where the fully loaded drone was dropped from knee to waste height. The drone was fine. but no quantitative data was collected.
    Would be nice to get some data like this for the paper, though may not be worth it right now if you go too far and break the drone and then can't actually use it. 
    
    4. Line 146: "based on KAIST" doesn't make sense.
    -> Agreed. Removed.
    
    5. Sentence restructuring across paper, phraseology, etc.
    
    6. Very cool paper.
    -------------------------------------

Comments on Submission of Extended Abstract

    Comments to author (Associate Editor)
    =====================================
    
    This discusses an interesting technical problem and
    includes real experimental materials, potentially a good
    paper for ISER. The experimental results should be included
    in the final version of the paper and discussed including
    the operation life with the battery. The citation is not
    sufficient and includes some by the authors' group. More
    previous works on morphological flying vehicles should be
    included. 
    
    
    ----------------------------------------
    Comments on Video:
    
    [None found]
    
    ==================================================================
    Reviewer 1 of ISER 2020 submission 96
    
    Comments to the author
    ======================
    
    Paper shows the hardware making result of unmanned hybrid
    vehicle. Hardware itself seems well-made, by the way, it
    has not been shown any of the experimental attempt. This
    paper should be followed by a thorough experiment result.
    Such as a theoretical(or at least experimental) argument
    for the transition process from ground mode to flight mode.
    ==================================================================
    Reviewer 1 of ISER 2020 submission 96
    
    Comments to the author
    ======================
    
    Paper shows the hardware making result of unmanned hybrid
    vehicle. Hardware itself seems well-made, by the way, it
    has not been shown any of the experimental attempt. This
    paper should be followed by a thorough experiment result.
    Such as a theoretical(or at least experimental) argument
    for the transition process from ground mode to flight mode.
    ==================================================================
    Reviewer 2 of ISER 2020 submission 96
    
    Comments to the author
    ======================
    
    This paper presents an interesting idea of hybrid aerial
    vehicles. The authors provide a hardware-based solution for
    collision-resistant, non-morphing aerial-terrestrial hybrid
    vehicles. The realization of the scheme consist of
    mechanical design and low-level control system. The paper
    is clearly written and the proposed solution is novel.
    However, there are several concerns I have.
    
    1. The vehicle cannot swerve under the terrestrial mode.
    Besides the wheels are just two piece of carbon fiber,
    which may makes it difficult to move smoothly.
    
    2. The complex belt-driving transmission and the wheels
    reduce the efficiency. I wonder how long it can fly.
    
    In conclusion, I would give a borderline rating. Since I am
    not familiar with hybrid vehicles. I expect your
    experiments.
    ==================================================================
    Reviewer 4 of ISER 2020 submission 96
    
    Comments to the author
    ======================
    
    This is a short but very interesting paper as it presents
    a, to the best of my knowledge, novel hybrid drone that
    features a bi-modal aerial-land vehicle with a robust
    hardware-based design to extract the best performance
    trade-off according to the circumstances. While the
    terrestrial mode exhibits low-
    versatility and high-efficiency, the aerial mode is endowed
    with high-versatility and low-efficiency.
    The designed vehicle, its operation - notably the
    transition from aerial to land modes - and the insight
    obtained in experimentation are discussed in a very
    succinct way.
    The article is clearly written and well organized.
    This is a very interesting article to ISER 2000 and thus I
    recommend its acceptance for presentation.
    Obviously, it would be of interest if the authors could
    present more details.

Comments On Draft Full Paper

